Quantifying the rotating-wave approximation of the Dicke model

We analytically find quantitative, non-perturbative bounds to the validity of the rotating-wave approximation (RWA) for the multi-atom generalization of the quantum Rabi model: the Dicke model. Precisely, we bound the norm of the difference between the evolutions of states generated by the Dicke model and its rotating-wave approximated counterpart, that is, the Tavis-Cummings model. The intricate role of the parameters of the model in determining the bounds is discussed and compared with numerical results. Our bounds are intrinsically state-dependent and, in particular, capture a nontrivial dependence on the total angular momentum of the initial state; this behaviour also seems to be confirmed by accompanying numerical results.

==> FIGURES/System_sketch.excalidraw_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.2 (ebf0e940d0, 2025-05-08), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'System_sketch.excalidraw_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3083.09436035bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48326988)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{System_sketch.excalidraw_svg-tex.pdf}}%
    \put(0.40299504,0.46995857){\color[rgb]{0.11764706,0.11764706,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Quantum Rabi model \cite{burgarthTamingRotatingWave2024}\end{tabular}}}}%
    \put(0.1173971,0.31952458){\color[rgb]{0.11764706,0.11764706,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Add more spins\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{System_sketch.excalidraw_svg-tex.pdf}}%
    \put(0.7707968,0.31998167){\color[rgb]{0.11764706,0.11764706,0.11764706}\transparent{0.69999999}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Add field modes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{System_sketch.excalidraw_svg-tex.pdf}}%
    \put(0.68227858,0.24384954){\color[rgb]{0.11764706,0.11764706,0.11764706}\transparent{0.69999999}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Multi-mode Rabi model (future)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{System_sketch.excalidraw_svg-tex.pdf}}%
    \put(0.0774638,0.24431241){\color[rgb]{0.11764706,0.11764706,0.11764706}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Dicke model (present work)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{System_sketch.excalidraw_svg-tex.pdf}}%
    \put(0.42630649,0.31915969){\color[rgb]{0.11764706,0.11764706,0.11764706}\transparent{0.69999999}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Replace spin with field\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{System_sketch.excalidraw_svg-tex.pdf}}%
    \put(0.42765694,0.24384954){\color[rgb]{0.11764706,0.11764706,0.11764706}\transparent{0.69999999}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Two coupled fields \cite{heibBoundingRotatingWave2025}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{System_sketch.excalidraw_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

